Specification-Aware Predictive Uncertainty Decomposition

Classical decompositions of predictive uncertainty, such as the information-theoretic one, are defined for a fixed representation $x$ of the input object. They do not consider that $x$ may be incomplete, nor do they measure how much the missing information can affect the prediction. In Large Language Models, users can clarify an underspecified input without any retraining. The clarified input can describe the user's unobserved intent $z^*$ more accurately and change the predictive uncertainty about the outcome. In this paper, we formalize this setting probabilistically and derive a three-term decomposition of prediction risk into specification, residual aleatoric, and epistemic uncertainties. We show that at the original information level, when only $x$ is available, the aleatoric uncertainty, represented by a Bayes risk, has two components. The first, which we call specification uncertainty, is the expected reduction in this Bayes risk from revealing the intent. The second is the residual aleatoric uncertainty, i.e., the Bayes risk that remains once the intent is known, averaged over its possible values $z$ given $x$. The distinction is important, as specification uncertainty informs the decision to request clarification before making a prediction. We build approximations of these components and connect them to existing uncertainty measures. Our experiments across different domains and modalities show distinct roles for the three components. Specification uncertainty is the most informative for detecting underspecified inputs, while residual aleatoric uncertainty is the most informative for detecting in-distribution prediction errors.

==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask10/inpainted_00.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
    "sample_index": 0,
    "case_sha256": "7afefacbb92dc910d70ebc1ee06b05b344178f4a7d3d3b36614d7b112f1f9df3",
    "menu_sha256": "78ebca99dfb1ed8234dad64337558eaa2d4f5b14b19df8c19dbc82779b38adfb",
    "draw_sha256": "da1dc13f3a8485e03f3ee698bde500a23a37581b10607360458de9d8fa0564b9",
    "prompt": "A dense overlapping foreleg and chest beneath the hedgehog’s head, one curved limb layered into shaggy black-and-white spines and fur, follows the right-facing snout in rough monochrome ink across the concrete wall, with facial detail mostly obscured. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "c",
    "seed": 1397634716443998594,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "ce135bdd75e19966b598f64914845d4df24257b0a412d042addf6544c57576db",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
  "sample_index": 0,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_10",
  "mask_percent": 10,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png": "fd915a7b54108438084edfb1a52d77a9f9ee14c5b55ef35d5bd6ffa7baf064f1",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png": "b6063917bebcbd429a385785d60fb51ac8a96e9b262f5276201cb8945b122c53",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "A dense overlapping foreleg and chest beneath the hedgehog’s head, one curved limb layered into shaggy black-and-white spines and fur, follows the right-facing snout in rough monochrome ink across the concrete wall, with facial detail mostly obscured. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "c",
  "seed": 1397634716443998594,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 542,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea10/sample/0",
    "api_request_sha256": "79202562441125e26105ea2a77f3fdbb3fcbff6ce4f36a8540d92d0ea552bdbd",
    "api_response_id": "resp_027e1d9e8b72c8d4016aaff604ce2087d1aaa56561b029268b",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:0",
    "draw_uniform": 0.9731383975821865,
    "format_errors": [],
    "generation_seed": 1397634716443998594,
    "inpainting_prompt": "A dense overlapping foreleg and chest beneath the hedgehog’s head, one curved limb layered into shaggy black-and-white spines and fur, follows the right-facing snout in rough monochrome ink across the concrete wall, with facial detail mostly obscured. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The visible hedgehog’s dense spines, curved body, and right-facing snout support a concealed foreleg and chest continuation.",
    "model_visible_render_payload": {
      "constraints": [
        "Dense short black-and-white spines must continue around the mask edges and follow the hedgehog’s curved body.",
        "The pointed snout and nose direction at the right edge constrain a right-facing side profile.",
        "The completed region should retain the rough monochrome ink/painted texture and concrete-wall setting."
      ],
      "exclusions": [
        "No prominent isolated face",
        "No unrelated background feature"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        169,
        132,
        286,
        249
      ],
      "mask_rectangles": [
        {
          "bottom": 249,
          "left": 169,
          "right": 286,
          "top": 132
        }
      ],
      "scenario": "The gap contains the hedgehog’s overlapping foreleg and chest beneath the head, with dense spines and fur obscuring most facial detail while the right-facing snout remains continuous."
    },
    "normalization": 0.9999999999999999,
    "prompt_sha256": "e43824392b36b8eeca2aacf264bdf5077f2699d4be0f3b55e98e7e7b7d540de5",
    "response_model": "gpt-5.6-luna",
    "sample_index": 0,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:0",
    "selected_id": "c",
    "selected_interpretation": {
      "exclusions": [
        "No prominent isolated face",
        "No unrelated background feature"
      ],
      "id": "c",
      "probability": 0.1,
      "scenario": "The gap contains the hedgehog’s overlapping foreleg and chest beneath the head, with dense spines and fur obscuring most facial detail while the right-facing snout remains continuous."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.9731383975821865,
    "valid_format": true,
    "word_count": 54
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7.json",
      "sha256": "ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
      "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T19:58:24.659857+00:00",
      "execution_provenance": {
        "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
        "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.raw_00.1556834.1789934304659835412.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.inpainted_00.1556834.1789934304659835412.png"
      },
      "finished_utc": "2026-09-20T19:59:06.607157+00:00",
      "elapsed_seconds": 41.873057822696865
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T19:58:24.659857+00:00",
    "finished_utc": "2026-09-20T19:59:06.607157+00:00",
    "elapsed_seconds": 41.873057822696865
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/raw_00.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/inpainted_00.png",
  "raw_pixel_sha256": "8fb4b85aa8723cca68642d5e813cb939d86407745b775595686cdfda7883b200",
  "output_pixel_sha256": "902b1acad20c6f141a53d428811b85287633314b4ee6293bd829e092bece032e",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "d119ec78177c8e820643e3b7f319b315674d88457712bb4f05d5b7301682a7d4",
  "output_sha256": "9fb1dd0aec6ef50502b715190bb431f810915ad4562349e0b412778a60493be9"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask10/inpainted_01.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
    "sample_index": 1,
    "case_sha256": "7afefacbb92dc910d70ebc1ee06b05b344178f4a7d3d3b36614d7b112f1f9df3",
    "menu_sha256": "78ebca99dfb1ed8234dad64337558eaa2d4f5b14b19df8c19dbc82779b38adfb",
    "draw_sha256": "8c59b25e798099f5eec2942dc392eae8578cad5fe932b4554ec1a6978864743a",
    "prompt": "A right-facing hedgehog face fills the gap, with one small dark eye, a rounded cheek, a tapered muzzle pointing toward the visible nose, and dense short black-and-white spines following the curved body in rough ink on concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "a",
    "seed": 364709763289910074,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "0086b41b65dfb463fbb6a27954a3316930572460c9e6084968eab433fa35a416",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
  "sample_index": 1,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_10",
  "mask_percent": 10,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png": "fd915a7b54108438084edfb1a52d77a9f9ee14c5b55ef35d5bd6ffa7baf064f1",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png": "b6063917bebcbd429a385785d60fb51ac8a96e9b262f5276201cb8945b122c53",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "A right-facing hedgehog face fills the gap, with one small dark eye, a rounded cheek, a tapered muzzle pointing toward the visible nose, and dense short black-and-white spines following the curved body in rough ink on concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "a",
  "seed": 364709763289910074,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 567,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea10/sample/1",
    "api_request_sha256": "362ebd8024272a5b05083dd384c5d2483541f6a071b7e9d18c052de0a9bd56b3",
    "api_response_id": "resp_0ba54d67fd1be2a0016aaff609538c87d187b210694ecf6ebb",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:1",
    "draw_uniform": 0.46887810846174427,
    "format_errors": [],
    "generation_seed": 364709763289910074,
    "inpainting_prompt": "A right-facing hedgehog face fills the gap, with one small dark eye, a rounded cheek, a tapered muzzle pointing toward the visible nose, and dense short black-and-white spines following the curved body in rough ink on concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The visible monochrome hedgehog outline, pointed rightward snout, dense spines, and concrete wall support this side-profile face continuation.",
    "model_visible_render_payload": {
      "constraints": [
        "Dense short black-and-white spines must continue around the mask edges and follow the hedgehog’s curved body.",
        "The pointed snout and nose direction at the right edge constrain a right-facing side profile.",
        "The completed region should retain the rough monochrome ink/painted texture and concrete-wall setting."
      ],
      "exclusions": [
        "No front-facing animal",
        "No human or separate object"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        169,
        132,
        286,
        249
      ],
      "mask_rectangles": [
        {
          "bottom": 249,
          "left": 169,
          "right": 286,
          "top": 132
        }
      ],
      "scenario": "A clearly rendered right-facing hedgehog face fills the gap, with a small dark eye, rounded cheek, tapered muzzle, and textured spines blending into the visible outline."
    },
    "normalization": 0.9999999999999999,
    "prompt_sha256": "b983f2d0c11e362d37821e78fa6a7e86f90a230e1344f77b16a49d4d7ad6ce62",
    "response_model": "gpt-5.6-luna",
    "sample_index": 1,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:1",
    "selected_id": "a",
    "selected_interpretation": {
      "exclusions": [
        "No front-facing animal",
        "No human or separate object"
      ],
      "id": "a",
      "probability": 0.72,
      "scenario": "A clearly rendered right-facing hedgehog face fills the gap, with a small dark eye, rounded cheek, tapered muzzle, and textured spines blending into the visible outline."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.46887810846174427,
    "valid_format": true,
    "word_count": 54
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7.json",
      "sha256": "ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
      "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T19:59:07.204548+00:00",
      "execution_provenance": {
        "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
        "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.raw_01.1556834.1789934347204512810.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.inpainted_01.1556834.1789934347204512810.png"
      },
      "finished_utc": "2026-09-20T19:59:49.267949+00:00",
      "elapsed_seconds": 42.02307998109609
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T19:59:07.204548+00:00",
    "finished_utc": "2026-09-20T19:59:49.267949+00:00",
    "elapsed_seconds": 42.02307998109609
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/raw_01.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/inpainted_01.png",
  "raw_pixel_sha256": "103cf3ffc0fbc695fed22ef46890da06e00ba0fd6ab70e659f83eba6a5ac11cf",
  "output_pixel_sha256": "c9bc342324781690fd7dc243abd671a63da560cfa15487f253f379c29d06ea18",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "4596125e8484d06247487e46b5497ea363156733bd5a0c4b76cdd8362b8477d8",
  "output_sha256": "aec253b95e40b6ec960aff5cb1b906d038742cde8ae30b02672471859f4d798d"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask10/inpainted_02.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
    "sample_index": 2,
    "case_sha256": "7afefacbb92dc910d70ebc1ee06b05b344178f4a7d3d3b36614d7b112f1f9df3",
    "menu_sha256": "78ebca99dfb1ed8234dad64337558eaa2d4f5b14b19df8c19dbc82779b38adfb",
    "draw_sha256": "c3a211f2abab696ad92cfaa892e3ec4322d6822203863f5c475118e71a5ff375",
    "prompt": "Lowered right-facing hedgehog head in profile, one faint closed eye, pointed snout at the right edge, muzzle buried in heavy black stippling, dense short spines curving into the monochrome body against rough concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "b",
    "seed": 8276213056268223323,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "067780242ab13932e1d46b126639c8bcc207c04d3cdb695ec4889b2d9affd741",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
  "sample_index": 2,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_10",
  "mask_percent": 10,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png": "fd915a7b54108438084edfb1a52d77a9f9ee14c5b55ef35d5bd6ffa7baf064f1",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png": "b6063917bebcbd429a385785d60fb51ac8a96e9b262f5276201cb8945b122c53",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "Lowered right-facing hedgehog head in profile, one faint closed eye, pointed snout at the right edge, muzzle buried in heavy black stippling, dense short spines curving into the monochrome body against rough concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "b",
  "seed": 8276213056268223323,
  "interpretation_draw": {
    "acceptance": "explicit_recorded_repair",
    "advisories": [],
    "api_attempt_id": 9194,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea10/repair/sample/2/1",
    "api_request_sha256": "1f507361a8a6b6ea7448777157a0bf67717b3f218763842304640d330ab81369",
    "api_response_id": "resp_0fedfb02fe78858b016ab009ed01e887d29d3296bb796acf23",
    "api_run_id": 4,
    "api_run_provenance": {
      "path": "provenance/caption_repair_execution_3f3a744ca1d2de8413338b23582e8d43cdbd9edf6353fed871be07f663de2016.json",
      "sha256": "3f3a744ca1d2de8413338b23582e8d43cdbd9edf6353fed871be07f663de2016"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:2",
    "draw_uniform": 0.7677300390106799,
    "format_errors": [],
    "generation_seed": 8276213056268223323,
    "inpainting_prompt": "Lowered right-facing hedgehog head in profile, one faint closed eye, pointed snout at the right edge, muzzle buried in heavy black stippling, dense short spines curving into the monochrome body against rough concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "Visible dense monochrome spines, the right-pointing snout, and rough concrete support a shadowed lowered head continuation.",
    "model_visible_render_payload": {
      "constraints": [
        "Dense short black-and-white spines must continue around the mask edges and follow the hedgehog’s curved body.",
        "The pointed snout and nose direction at the right edge constrain a right-facing side profile.",
        "The completed region should retain the rough monochrome ink/painted texture and concrete-wall setting."
      ],
      "exclusions": [
        "No brightly detailed eye",
        "No change in animal orientation"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        169,
        132,
        286,
        249
      ],
      "mask_rectangles": [
        {
          "bottom": 249,
          "left": 169,
          "right": 286,
          "top": 132
        }
      ],
      "original_caption": "A lowered right-facing hedgehog head occupies the gap, with one faint closed eye, a pointed nose at the right edge, and muzzle buried in heavy dark stippling; dense short monochrome spines meet the surrounding curved body against rough concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
      "repair_instruction": "Correct the reviewed caption while retaining exactly the selected scenario and its constraints. Resolve the reported alternative into one concrete, definite description; do not pass a choice to the image model. Keep compatible details of the original caption. Write declarative scene description, not editing instructions, followed by the exact required continuation sentence. Do not reselect a scenario or mention this repair.",
      "reviewed_error": {
        "reason": "The complete caption contains 56 whitespace-delimited words, outside the required 35–55 total including the exact closing sentence. Rewrite to 40–48 total words while preserving the sampled scenario, concrete state, constraints, exclusions and exact closing sentence.",
        "violating_text": null
      },
      "scenario": "The hedgehog’s head continues as a mostly shadowed, lowered profile, with the eye faint or closed and the muzzle integrated into heavy dark stippling."
    },
    "normalization": 0.9999999999999999,
    "prompt_sha256": "98aec3d34ec815147c7de0b52f31514d609f461a24cc7c9894c7da8aaaf76b1f",
    "repair_lineage": {
      "origin_event": {
        "path": "provenance/repair_events/26e5db9eef8d35607749e1f19496b01682e36586e3be55b65e180420ca6941cc.json",
        "sha256": "26e5db9eef8d35607749e1f19496b01682e36586e3be55b65e180420ca6941cc"
      },
      "original_prompt_sha256": "e2ba07191a7719903a6b912962a052bf0aa875df25192630907cd3d9f7508f92",
      "request_number": 1,
      "response_events": [
        {
          "path": "provenance/repair_events/c31c5c15a8e33ae95a06ba7dfc82ab407e4ab51064a18fd0544f4d8d98447134.json",
          "sha256": "c31c5c15a8e33ae95a06ba7dfc82ab407e4ab51064a18fd0544f4d8d98447134"
        }
      ],
      "review_reference": {
        "path": "provenance/caption_repair_review_679f003d7d4aa95257b483f3186b11b546b30682361d98cbd436ea32dcc39a57.json",
        "sha256": "679f003d7d4aa95257b483f3186b11b546b30682361d98cbd436ea32dcc39a57"
      }
    },
    "response_model": "gpt-5.6-luna",
    "sample_index": 2,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:2",
    "selected_id": "b",
    "selected_interpretation": {
      "exclusions": [
        "No brightly detailed eye",
        "No change in animal orientation"
      ],
      "id": "b",
      "probability": 0.18,
      "scenario": "The hedgehog’s head continues as a mostly shadowed, lowered profile, with the eye faint or closed and the muzzle integrated into heavy dark stippling."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.7677300390106799,
    "valid_format": true,
    "word_count": 50
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7.json",
      "sha256": "ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
      "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T19:59:50.019423+00:00",
      "execution_provenance": {
        "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
        "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.raw_02.1556834.1789934390019404828.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.inpainted_02.1556834.1789934390019404828.png"
      },
      "finished_utc": "2026-09-20T20:00:32.189570+00:00",
      "elapsed_seconds": 42.07943579275161
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T19:59:50.019423+00:00",
    "finished_utc": "2026-09-20T20:00:32.189570+00:00",
    "elapsed_seconds": 42.07943579275161
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/raw_02.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/inpainted_02.png",
  "raw_pixel_sha256": "019c81d511653cdf633e35699fd8c386b8351ca901188087d1dc6c96bf45395d",
  "output_pixel_sha256": "a0165a73aca0c9d32b5c8e57c4715f270ee0d5a09202e73079666be11afe70ad",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "a4f03b68f8e819bd68d0186a47810329359dda02eb877edb28b331a99b38446d",
  "output_sha256": "75e571f3cc2a870fe78abb6b430fbe4f3fd68289ec7fbb3e6d39780609a67e5a"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask10/inpainted_03.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
    "sample_index": 3,
    "case_sha256": "7afefacbb92dc910d70ebc1ee06b05b344178f4a7d3d3b36614d7b112f1f9df3",
    "menu_sha256": "78ebca99dfb1ed8234dad64337558eaa2d4f5b14b19df8c19dbc82779b38adfb",
    "draw_sha256": "f4e19f3143e3df770605da038a5e85d7659f58628a3ed65d6ef0b85df56c6f80",
    "prompt": "Right-facing hedgehog face with one small dark eye, a rounded cheek, tapered pointed muzzle ending toward the right edge, and dense short black-and-white spines curving into the surrounding ink-painted body on concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "a",
    "seed": 4812212467458746523,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "6c387f1815650b8526db9c98cf30e612fa0f15bfbc62bd7061d8dd4c08ed3356",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
  "sample_index": 3,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_10",
  "mask_percent": 10,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png": "fd915a7b54108438084edfb1a52d77a9f9ee14c5b55ef35d5bd6ffa7baf064f1",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png": "b6063917bebcbd429a385785d60fb51ac8a96e9b262f5276201cb8945b122c53",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "Right-facing hedgehog face with one small dark eye, a rounded cheek, tapered pointed muzzle ending toward the right edge, and dense short black-and-white spines curving into the surrounding ink-painted body on concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "a",
  "seed": 4812212467458746523,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 623,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea10/sample/3",
    "api_request_sha256": "362ebd8024272a5b05083dd384c5d2483541f6a071b7e9d18c052de0a9bd56b3",
    "api_response_id": "resp_0dc3c9c1b4c1dd86016aaff6390f8c87d18f20030e269f38ab",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:3",
    "draw_uniform": 0.3568123445525019,
    "format_errors": [],
    "generation_seed": 4812212467458746523,
    "inpainting_prompt": "Right-facing hedgehog face with one small dark eye, a rounded cheek, tapered pointed muzzle ending toward the right edge, and dense short black-and-white spines curving into the surrounding ink-painted body on concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The visible monochrome hedgehog already shows dense curved spines and a right-pointing profile against a rough concrete wall.",
    "model_visible_render_payload": {
      "constraints": [
        "Dense short black-and-white spines must continue around the mask edges and follow the hedgehog’s curved body.",
        "The pointed snout and nose direction at the right edge constrain a right-facing side profile.",
        "The completed region should retain the rough monochrome ink/painted texture and concrete-wall setting."
      ],
      "exclusions": [
        "No front-facing animal",
        "No human or separate object"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        169,
        132,
        286,
        249
      ],
      "mask_rectangles": [
        {
          "bottom": 249,
          "left": 169,
          "right": 286,
          "top": 132
        }
      ],
      "scenario": "A clearly rendered right-facing hedgehog face fills the gap, with a small dark eye, rounded cheek, tapered muzzle, and textured spines blending into the visible outline."
    },
    "normalization": 0.9999999999999999,
    "prompt_sha256": "0d2e99546db81ae6d48ae1d649494c3be5de986b72e0825293ad8a65a7755ee8",
    "response_model": "gpt-5.6-luna",
    "sample_index": 3,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:3",
    "selected_id": "a",
    "selected_interpretation": {
      "exclusions": [
        "No front-facing animal",
        "No human or separate object"
      ],
      "id": "a",
      "probability": 0.72,
      "scenario": "A clearly rendered right-facing hedgehog face fills the gap, with a small dark eye, rounded cheek, tapered muzzle, and textured spines blending into the visible outline."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.3568123445525019,
    "valid_format": true,
    "word_count": 49
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7.json",
      "sha256": "ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
      "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T20:00:32.780447+00:00",
      "execution_provenance": {
        "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
        "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.raw_03.1556834.1789934432780424967.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.inpainted_03.1556834.1789934432780424967.png"
      },
      "finished_utc": "2026-09-20T20:01:14.743348+00:00",
      "elapsed_seconds": 41.90257011167705
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T20:00:32.780447+00:00",
    "finished_utc": "2026-09-20T20:01:14.743348+00:00",
    "elapsed_seconds": 41.90257011167705
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/raw_03.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/inpainted_03.png",
  "raw_pixel_sha256": "e0c6de834d3e655b434059a5933051d865848049f15275ca7d49b9e5cd7b702e",
  "output_pixel_sha256": "0301a540eb0fa6fb1a217151242566507b1b924159514b67745ceb4e79f38762",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "e191ac1f3db24e16a49aea255f31634638b423528a5600b68f1078d0d3c0f2ce",
  "output_sha256": "fd3632633a0d22ba705403f206b91f773512adc90d8c8f16d9d7730c3df8e5c4"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask10/inpainted_04.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
    "sample_index": 4,
    "case_sha256": "7afefacbb92dc910d70ebc1ee06b05b344178f4a7d3d3b36614d7b112f1f9df3",
    "menu_sha256": "78ebca99dfb1ed8234dad64337558eaa2d4f5b14b19df8c19dbc82779b38adfb",
    "draw_sha256": "9c45bb60757b49216a38fbdb41915b7723ed292783fa808e190c66ab86c626e6",
    "prompt": "A right-facing hedgehog face fills the gap: one small dark eye, rounded cheek, tapered muzzle reaching the pointed nose at right, and dense short black-and-white spines following the curved body on weathered concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "a",
    "seed": 3722866281670212293,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "296f027fbe3906d672e944a04dde016641083522a63e8a6d39ff95555a14af16",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea10",
  "sample_index": 4,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_10",
  "mask_percent": 10,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/mask.png": "fd915a7b54108438084edfb1a52d77a9f9ee14c5b55ef35d5bd6ffa7baf064f1",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_10/masked.png": "b6063917bebcbd429a385785d60fb51ac8a96e9b262f5276201cb8945b122c53",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "A right-facing hedgehog face fills the gap: one small dark eye, rounded cheek, tapered muzzle reaching the pointed nose at right, and dense short black-and-white spines following the curved body on weathered concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "a",
  "seed": 3722866281670212293,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 731,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea10/sample/4",
    "api_request_sha256": "362ebd8024272a5b05083dd384c5d2483541f6a071b7e9d18c052de0a9bd56b3",
    "api_response_id": "resp_04ea7367ff7f12e3016aaff675067c87d1940e7b81de6908d1",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:4",
    "draw_uniform": 0.29957777509069194,
    "format_errors": [],
    "generation_seed": 3722866281670212293,
    "inpainting_prompt": "A right-facing hedgehog face fills the gap: one small dark eye, rounded cheek, tapered muzzle reaching the pointed nose at right, and dense short black-and-white spines following the curved body on weathered concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The visible monochrome mural shows a right-facing hedgehog profile with dense spines, a pointed snout, and weathered concrete surroundings.",
    "model_visible_render_payload": {
      "constraints": [
        "Dense short black-and-white spines must continue around the mask edges and follow the hedgehog’s curved body.",
        "The pointed snout and nose direction at the right edge constrain a right-facing side profile.",
        "The completed region should retain the rough monochrome ink/painted texture and concrete-wall setting."
      ],
      "exclusions": [
        "No front-facing animal",
        "No human or separate object"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        169,
        132,
        286,
        249
      ],
      "mask_rectangles": [
        {
          "bottom": 249,
          "left": 169,
          "right": 286,
          "top": 132
        }
      ],
      "scenario": "A clearly rendered right-facing hedgehog face fills the gap, with a small dark eye, rounded cheek, tapered muzzle, and textured spines blending into the visible outline."
    },
    "normalization": 0.9999999999999999,
    "prompt_sha256": "52d2572adb93e180f60d9d1eccd43453e3e30c4916918afaccbabd1c7089db63",
    "response_model": "gpt-5.6-luna",
    "sample_index": 4,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea10:latent_v2:4",
    "selected_id": "a",
    "selected_interpretation": {
      "exclusions": [
        "No front-facing animal",
        "No human or separate object"
      ],
      "id": "a",
      "probability": 0.72,
      "scenario": "A clearly rendered right-facing hedgehog face fills the gap, with a small dark eye, rounded cheek, tapered muzzle, and textured spines blending into the visible outline."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.29957777509069194,
    "valid_format": true,
    "word_count": 50
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7.json",
      "sha256": "ac2e9f281e95900d2ef4aa7e0ff5fcc7a00086995eaf947875f707d9ed9182a7"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
      "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T20:01:15.355709+00:00",
      "execution_provenance": {
        "path": "provenance/f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a.json",
        "sha256": "f0f51c005d429d073ba29631cac21bcb19c1e19469f99f1b80d9375165f9431a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.raw_04.1556834.1789934475355682746.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea10/.inpainted_04.1556834.1789934475355682746.png"
      },
      "finished_utc": "2026-09-20T20:01:56.720618+00:00",
      "elapsed_seconds": 41.325112314894795
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T20:01:15.355709+00:00",
    "finished_utc": "2026-09-20T20:01:56.720618+00:00",
    "elapsed_seconds": 41.325112314894795
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/raw_04.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea10/inpainted_04.png",
  "raw_pixel_sha256": "6594f8c4a46f6ca1522c4e6274a94f77e143e914ffe395e40635458cdd9accc7",
  "output_pixel_sha256": "2d384c0e95d45b9a23da0862791bdb69fde223246fb3ce376b4cf0e26851c5a1",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "8948612dc291d7cbb5c1504197420186aba433350caff428c7161d3ac53bcdef",
  "output_sha256": "20af4992f52e816e1f2dedb087e0ea11f21867e76b2dca4cc93b1e13f837025b"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask100/inpainted_00.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
    "sample_index": 0,
    "case_sha256": "df7c23fbf0b9f0d561379ff7c64790bb74a2b4dfd180d9b55b259b66ef148c59",
    "menu_sha256": "7a7007da46f8dc64fc6c3db64ade58c2856a42c150db4d3ab1fe3a2ab0307fd4",
    "draw_sha256": "670fea95cf2aef2eb81bfef3587b2acafa940418017c57ff83fdb094ced7a2ea",
    "prompt": "A single frontal porcupine mural has a pale rounded face and chest encircled by four dense radiating layers of black pointed quills, joining exposed spiky edges and the rounded lower body on weathered concrete in monochrome stencil contrast. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "c",
    "seed": 6616925614460578398,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "b455515be2709e4ff53a0f220fdd7c2ef154063e9073972f229ab3ee9f1fe0c2",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
  "sample_index": 0,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_100",
  "mask_percent": 100,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png": "890d946e31e806d6196251030de13692c71188a1d4f7a204fe545129c5dc29ca",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png": "f89031aa42c5193c093af8a3285c4ce156b83ee47c035f5b46e894cc37ad1eb2",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "A single frontal porcupine mural has a pale rounded face and chest encircled by four dense radiating layers of black pointed quills, joining exposed spiky edges and the rounded lower body on weathered concrete in monochrome stencil contrast. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "c",
  "seed": 6616925614460578398,
  "interpretation_draw": {
    "acceptance": "explicit_recorded_repair",
    "advisories": [],
    "api_attempt_id": 9195,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea100/repair/sample/0/1",
    "api_request_sha256": "fa948f6e2d8253f79336a35ea2a450afa3ac410394da99669035c3d7633d66f8",
    "api_response_id": "resp_02294adbcf3265d8016ab009ed285887d2a2a6c27614a30a82",
    "api_run_id": 4,
    "api_run_provenance": {
      "path": "provenance/caption_repair_execution_3f3a744ca1d2de8413338b23582e8d43cdbd9edf6353fed871be07f663de2016.json",
      "sha256": "3f3a744ca1d2de8413338b23582e8d43cdbd9edf6353fed871be07f663de2016"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:0",
    "draw_uniform": 0.9024296737277068,
    "format_errors": [],
    "generation_seed": 6616925614460578398,
    "inpainting_prompt": "A single frontal porcupine mural has a pale rounded face and chest encircled by four dense radiating layers of black pointed quills, joining exposed spiky edges and the rounded lower body on weathered concrete in monochrome stencil contrast. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The exposed radiating quills and rounded lower body visibly support a frontal monochrome porcupine mural continuation.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the monochrome, high-contrast illustrated/stenciled animal style over the concrete texture.",
        "Align dense pointed quills and the rounded body contour with the exposed spiky edges.",
        "Keep the animal integrated with the wall, with no unrelated foreground objects or background scene changes."
      ],
      "exclusions": [
        "No narrow side-profile snout",
        "No multiple animals"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        45,
        8,
        410,
        373
      ],
      "mask_rectangles": [
        {
          "bottom": 373,
          "left": 45,
          "right": 410,
          "top": 8
        }
      ],
      "original_caption": "A single frontal porcupine mural occupies the masked area: a pale rounded face and chest encircled by four dense radiating layers of black pointed quills, joining the exposed quill edges and rounded lower body across the weathered concrete wall in monochrome stencil-like contrast. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
      "repair_instruction": "Correct the reviewed caption while retaining exactly the selected scenario and its constraints. Resolve the reported alternative into one concrete, definite description; do not pass a choice to the image model. Keep compatible details of the original caption. Write declarative scene description, not editing instructions, followed by the exact required continuation sentence. Do not reselect a scenario or mention this repair.",
      "reviewed_error": {
        "reason": "The complete caption contains 60 whitespace-delimited words, outside the required 35–55 total including the exact closing sentence. Rewrite to 40–48 total words while preserving the sampled scenario, concrete state, constraints, exclusions and exact closing sentence.",
        "violating_text": null
      },
      "scenario": "A porcupine-like animal is revealed in a more frontal or three-quarter pose, with a pale face/chest surrounded by radiating dark quills."
    },
    "normalization": 1.0,
    "prompt_sha256": "26c7063afee22997c7489bdf4fcde2536d4c571d0ab1b18b9f86c38da7f12afe",
    "repair_lineage": {
      "origin_event": {
        "path": "provenance/repair_events/2093e3f3cf29ecd5141938d922ebe85c36be049cdef97f3253bfac345e56d416.json",
        "sha256": "2093e3f3cf29ecd5141938d922ebe85c36be049cdef97f3253bfac345e56d416"
      },
      "original_prompt_sha256": "7bb48221eba6f3bd726b7d8e6365740196561df671b3ed2917891357a33d4d58",
      "request_number": 1,
      "response_events": [
        {
          "path": "provenance/repair_events/10b63e4b7ddb2a265f332cb6531b717dbd469899d3e498333eb124b4048e4df6.json",
          "sha256": "10b63e4b7ddb2a265f332cb6531b717dbd469899d3e498333eb124b4048e4df6"
        }
      ],
      "review_reference": {
        "path": "provenance/caption_repair_review_679f003d7d4aa95257b483f3186b11b546b30682361d98cbd436ea32dcc39a57.json",
        "sha256": "679f003d7d4aa95257b483f3186b11b546b30682361d98cbd436ea32dcc39a57"
      }
    },
    "response_model": "gpt-5.6-luna",
    "sample_index": 0,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:0",
    "selected_id": "c",
    "selected_interpretation": {
      "exclusions": [
        "No narrow side-profile snout",
        "No multiple animals"
      ],
      "id": "c",
      "probability": 0.22,
      "scenario": "A porcupine-like animal is revealed in a more frontal or three-quarter pose, with a pale face/chest surrounded by radiating dark quills."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.9024296737277068,
    "valid_format": true,
    "word_count": 55
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40.json",
      "sha256": "34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
      "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:33:59.722510+00:00",
      "execution_provenance": {
        "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
        "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.raw_00.1390206.1789925639722487582.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.inpainted_00.1390206.1789925639722487582.png"
      },
      "finished_utc": "2026-09-20T17:34:41.496331+00:00",
      "elapsed_seconds": 41.739860457368195
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:33:59.722510+00:00",
    "finished_utc": "2026-09-20T17:34:41.496331+00:00",
    "elapsed_seconds": 41.739860457368195
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/raw_00.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/inpainted_00.png",
  "raw_pixel_sha256": "e6c74afeff6d51687d7525c56770329f36f223a28a0348c210b2e55475cd8a48",
  "output_pixel_sha256": "4f26bb02083d42ebeb597bd5ad3068d9ad5b7a601327a50a9d5175413e0285bf",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "a7411bab6f06323f8e631039e17f2b744b4e4e6165a94d16c19800b1be193db9",
  "output_sha256": "5f38ce816476ce7ac91be2d64e09bd3d0bd2b89f9161c0b26b995c22f5a80783"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask100/inpainted_01.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
    "sample_index": 1,
    "case_sha256": "df7c23fbf0b9f0d561379ff7c64790bb74a2b4dfd180d9b55b259b66ef148c59",
    "menu_sha256": "7a7007da46f8dc64fc6c3db64ade58c2856a42c150db4d3ab1fe3a2ab0307fd4",
    "draw_sha256": "0b3dc77e7863043d4f050756828ed77faf9f8d054dfe53ac2d69750e89cb38c3",
    "prompt": "Monochrome stenciled hedgehog side profile with one small pointed face and nose oriented right, above a rounded body packed with dense black-and-white pointed quills, integrated into the weathered concrete wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "a",
    "seed": 5713073959699508151,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "4c9aa2affbe2c526336658156e0289d79671e237914fa78a82308a20c7573427",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
  "sample_index": 1,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_100",
  "mask_percent": 100,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png": "890d946e31e806d6196251030de13692c71188a1d4f7a204fe545129c5dc29ca",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png": "f89031aa42c5193c093af8a3285c4ce156b83ee47c035f5b46e894cc37ad1eb2",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "Monochrome stenciled hedgehog side profile with one small pointed face and nose oriented right, above a rounded body packed with dense black-and-white pointed quills, integrated into the weathered concrete wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "a",
  "seed": 5713073959699508151,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 583,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea100/sample/1",
    "api_request_sha256": "1e274dd18cfe77a48dc6867542f7cc19eeeb4b682f23c480fad545529d796368",
    "api_response_id": "resp_0eb8d49bdb3c692f016aaff60c596c87d19368cc9b395b7eeb",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:1",
    "draw_uniform": 0.16808581701956415,
    "format_errors": [],
    "generation_seed": 5713073959699508151,
    "inpainting_prompt": "Monochrome stenciled hedgehog side profile with one small pointed face and nose oriented right, above a rounded body packed with dense black-and-white pointed quills, integrated into the weathered concrete wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "Visible spiky contours and the rounded lower body strongly support a monochrome hedgehog continuation integrated with the concrete wall.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the monochrome, high-contrast illustrated/stenciled animal style over the concrete texture.",
        "Align dense pointed quills and the rounded body contour with the exposed spiky edges.",
        "Keep the animal integrated with the wall, with no unrelated foreground objects or background scene changes."
      ],
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        45,
        8,
        410,
        373
      ],
      "mask_rectangles": [
        {
          "bottom": 373,
          "left": 45,
          "right": 410,
          "top": 8
        }
      ],
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "normalization": 1.0,
    "prompt_sha256": "8255d7e4c39e5d33150917ecf8acf1af55943db8e8e793d12016db0c1a35d2e4",
    "response_model": "gpt-5.6-luna",
    "sample_index": 1,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:1",
    "selected_id": "a",
    "selected_interpretation": {
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "id": "a",
      "probability": 0.5,
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.16808581701956415,
    "valid_format": true,
    "word_count": 47
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40.json",
      "sha256": "34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
      "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:34:42.107792+00:00",
      "execution_provenance": {
        "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
        "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.raw_01.1390206.1789925682107757151.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.inpainted_01.1390206.1789925682107757151.png"
      },
      "finished_utc": "2026-09-20T17:35:22.853607+00:00",
      "elapsed_seconds": 40.701200063340366
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:34:42.107792+00:00",
    "finished_utc": "2026-09-20T17:35:22.853607+00:00",
    "elapsed_seconds": 40.701200063340366
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/raw_01.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/inpainted_01.png",
  "raw_pixel_sha256": "095010c66be2e7f32c4fce3df240ea981d5815086789d2b076781659601ecd28",
  "output_pixel_sha256": "590294e770cdcad4c18e84990c3a472dd0620e12f16c55d6b7743ae990e73e01",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "e5249d0294e89ad05839ac60b6d61a8fb6107728a5be99081519f3a0b70719f9",
  "output_sha256": "aa91192870fe92c7a0684419dd4c16d886c57ef2d8e6f6e161f2d9274f7629df"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask100/inpainted_02.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
    "sample_index": 2,
    "case_sha256": "df7c23fbf0b9f0d561379ff7c64790bb74a2b4dfd180d9b55b259b66ef148c59",
    "menu_sha256": "7a7007da46f8dc64fc6c3db64ade58c2856a42c150db4d3ab1fe3a2ab0307fd4",
    "draw_sha256": "54d932db2c93ef28bb6eda0412f82ae1c24121e0eda4085c8d0b49b95f452fda",
    "prompt": "Monochrome stencil hedgehog on weathered concrete: one small pointed face and nose project rightward above a rounded body of dense black-and-white quills, jagged tips meeting the exposed spiky edges. The animal is integrated into the wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "a",
    "seed": 7772000516632157960,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "825130545af54eb7bc44a91b8e2f752a32256b0c0e1df57a735d02e15bf33ae2",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
  "sample_index": 2,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_100",
  "mask_percent": 100,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png": "890d946e31e806d6196251030de13692c71188a1d4f7a204fe545129c5dc29ca",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png": "f89031aa42c5193c093af8a3285c4ce156b83ee47c035f5b46e894cc37ad1eb2",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "Monochrome stencil hedgehog on weathered concrete: one small pointed face and nose project rightward above a rounded body of dense black-and-white quills, jagged tips meeting the exposed spiky edges. The animal is integrated into the wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "a",
  "seed": 7772000516632157960,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 597,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea100/sample/2",
    "api_request_sha256": "1e274dd18cfe77a48dc6867542f7cc19eeeb4b682f23c480fad545529d796368",
    "api_response_id": "resp_000605166d88e430016aaff6113f6087d184ced3696e3b9d5f",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:2",
    "draw_uniform": 0.1351646703935847,
    "format_errors": [],
    "generation_seed": 7772000516632157960,
    "inpainting_prompt": "Monochrome stencil hedgehog on weathered concrete: one small pointed face and nose project rightward above a rounded body of dense black-and-white quills, jagged tips meeting the exposed spiky edges. The animal is integrated into the wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The exposed lower quills and spiky side contours visibly support a rounded monochrome hedgehog continuation on the concrete wall.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the monochrome, high-contrast illustrated/stenciled animal style over the concrete texture.",
        "Align dense pointed quills and the rounded body contour with the exposed spiky edges.",
        "Keep the animal integrated with the wall, with no unrelated foreground objects or background scene changes."
      ],
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        45,
        8,
        410,
        373
      ],
      "mask_rectangles": [
        {
          "bottom": 373,
          "left": 45,
          "right": 410,
          "top": 8
        }
      ],
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "normalization": 1.0,
    "prompt_sha256": "98720d37435f9ebfcd3ab9de21c88fb9b3dba0c68e9f927c3304a41bde4f3f50",
    "response_model": "gpt-5.6-luna",
    "sample_index": 2,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:2",
    "selected_id": "a",
    "selected_interpretation": {
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "id": "a",
      "probability": 0.5,
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.1351646703935847,
    "valid_format": true,
    "word_count": 53
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40.json",
      "sha256": "34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
      "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:35:23.517986+00:00",
      "execution_provenance": {
        "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
        "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.raw_02.1390206.1789925723517963110.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.inpainted_02.1390206.1789925723517963110.png"
      },
      "finished_utc": "2026-09-20T17:36:04.564389+00:00",
      "elapsed_seconds": 40.99257106799632
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:35:23.517986+00:00",
    "finished_utc": "2026-09-20T17:36:04.564389+00:00",
    "elapsed_seconds": 40.99257106799632
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/raw_02.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/inpainted_02.png",
  "raw_pixel_sha256": "0bf7fc88a5d27682b8a5ad700772c899593ac3aa379279628893482752ea2f08",
  "output_pixel_sha256": "d44fd8a09ca1f84c24fa6eae67271fc1b626caf0a48dd1c94e69f212c00684aa",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "762f17fee2e74a765ec55c262ed5be9e53714854e8403849d555ff36bcac09a1",
  "output_sha256": "668a3d7bb93b785fcd3c6a67c0d11a5d9ce57cd21c2fc5e013843da2f2bc5b58"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask100/inpainted_03.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
    "sample_index": 3,
    "case_sha256": "df7c23fbf0b9f0d561379ff7c64790bb74a2b4dfd180d9b55b259b66ef148c59",
    "menu_sha256": "7a7007da46f8dc64fc6c3db64ade58c2856a42c150db4d3ab1fe3a2ab0307fd4",
    "draw_sha256": "70d683d6b663827e53eed35bbf95b8f9677b58dff0470e6ea526f163339cf33b",
    "prompt": "A monochrome high-contrast hedgehog side profile occupies the central wall area, with one small pointed face and nose projecting rightward above a rounded mass of dense black-and-white quills, their spikes meeting the exposed edges against weathered concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "a",
    "seed": 5355214893405933653,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "cd27e02903c0a04f1b6edf4fddcd1511ec0265228e3b6062a5fbaa5574035a1f",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
  "sample_index": 3,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_100",
  "mask_percent": 100,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png": "890d946e31e806d6196251030de13692c71188a1d4f7a204fe545129c5dc29ca",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png": "f89031aa42c5193c093af8a3285c4ce156b83ee47c035f5b46e894cc37ad1eb2",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "A monochrome high-contrast hedgehog side profile occupies the central wall area, with one small pointed face and nose projecting rightward above a rounded mass of dense black-and-white quills, their spikes meeting the exposed edges against weathered concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "a",
  "seed": 5355214893405933653,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 622,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea100/sample/3",
    "api_request_sha256": "1e274dd18cfe77a48dc6867542f7cc19eeeb4b682f23c480fad545529d796368",
    "api_response_id": "resp_02615f002c82c41b016aaff6388b7c87d1881b7b7c4989394b",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:3",
    "draw_uniform": 0.1746203231082777,
    "format_errors": [],
    "generation_seed": 5355214893405933653,
    "inpainting_prompt": "A monochrome high-contrast hedgehog side profile occupies the central wall area, with one small pointed face and nose projecting rightward above a rounded mass of dense black-and-white quills, their spikes meeting the exposed edges against weathered concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The exposed dense quills and rounded lower contour support a monochrome hedgehog mural continuing through the central area.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the monochrome, high-contrast illustrated/stenciled animal style over the concrete texture.",
        "Align dense pointed quills and the rounded body contour with the exposed spiky edges.",
        "Keep the animal integrated with the wall, with no unrelated foreground objects or background scene changes."
      ],
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        45,
        8,
        410,
        373
      ],
      "mask_rectangles": [
        {
          "bottom": 373,
          "left": 45,
          "right": 410,
          "top": 8
        }
      ],
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "normalization": 1.0,
    "prompt_sha256": "c77ac2cbe1e7efd3de1ea86fc4030a3d61c36083cb185c09d4b2ac8de5342c1a",
    "response_model": "gpt-5.6-luna",
    "sample_index": 3,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:3",
    "selected_id": "a",
    "selected_interpretation": {
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "id": "a",
      "probability": 0.5,
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.1746203231082777,
    "valid_format": true,
    "word_count": 54
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40.json",
      "sha256": "34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
      "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:36:05.236514+00:00",
      "execution_provenance": {
        "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
        "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.raw_03.1390206.1789925765236491434.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.inpainted_03.1390206.1789925765236491434.png"
      },
      "finished_utc": "2026-09-20T17:36:46.424824+00:00",
      "elapsed_seconds": 41.149434389546514
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:36:05.236514+00:00",
    "finished_utc": "2026-09-20T17:36:46.424824+00:00",
    "elapsed_seconds": 41.149434389546514
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/raw_03.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/inpainted_03.png",
  "raw_pixel_sha256": "0180715f087cc81b0c209ff4b993b62e35b11590a76deec0644ff9073c86176f",
  "output_pixel_sha256": "960eb671f5b2f6dbed676a375fa2a1e45e0d4c1aa7978037e07b40b0dcfe3557",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "2037cc9e183bac808b2bfd4f95e2ea175cb37312ddf4e0f5f85e251d0246f32e",
  "output_sha256": "1782f982a76c6a2724dbe4f431df53eac0065f563b50fad7890d5eb7405019d7"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask100/inpainted_04.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
    "sample_index": 4,
    "case_sha256": "df7c23fbf0b9f0d561379ff7c64790bb74a2b4dfd180d9b55b259b66ef148c59",
    "menu_sha256": "7a7007da46f8dc64fc6c3db64ade58c2856a42c150db4d3ab1fe3a2ab0307fd4",
    "draw_sha256": "2b4c555804dc12f27db44005c8228f0f899f12447c043401fa943fe20a82eeb6",
    "prompt": "One monochrome stencil hedgehog has a small pointed face and black nose facing right above a rounded body of dense white-edged quills. Its spikes meet the exposed edges against the weathered concrete wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "a",
    "seed": 9082649044539194012,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "3e09a6cef23249bb182099ca893cc80231285744df93dbf2d4a56232e7c8e3c4",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea100",
  "sample_index": 4,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_100",
  "mask_percent": 100,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/mask.png": "890d946e31e806d6196251030de13692c71188a1d4f7a204fe545129c5dc29ca",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_100/masked.png": "f89031aa42c5193c093af8a3285c4ce156b83ee47c035f5b46e894cc37ad1eb2",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "One monochrome stencil hedgehog has a small pointed face and black nose facing right above a rounded body of dense white-edged quills. Its spikes meet the exposed edges against the weathered concrete wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "a",
  "seed": 9082649044539194012,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 718,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea100/sample/4",
    "api_request_sha256": "1e274dd18cfe77a48dc6867542f7cc19eeeb4b682f23c480fad545529d796368",
    "api_response_id": "resp_095583a4c2b9cb1d016aaff672b83887d183c288aa694a7510",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:4",
    "draw_uniform": 0.08098384180924878,
    "format_errors": [],
    "generation_seed": 9082649044539194012,
    "inpainting_prompt": "One monochrome stencil hedgehog has a small pointed face and black nose facing right above a rounded body of dense white-edged quills. Its spikes meet the exposed edges against the weathered concrete wall. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The exposed dense black-and-white spikes and rounded lower contour indicate a monochrome hedgehog stencil continuing across the concrete wall.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the monochrome, high-contrast illustrated/stenciled animal style over the concrete texture.",
        "Align dense pointed quills and the rounded body contour with the exposed spiky edges.",
        "Keep the animal integrated with the wall, with no unrelated foreground objects or background scene changes."
      ],
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        45,
        8,
        410,
        373
      ],
      "mask_rectangles": [
        {
          "bottom": 373,
          "left": 45,
          "right": 410,
          "top": 8
        }
      ],
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "normalization": 1.0,
    "prompt_sha256": "4ab2d4fb62794e22e3cc9c1eb2badfe0a2f585428e8e5747d803585841c6831a",
    "response_model": "gpt-5.6-luna",
    "sample_index": 4,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea100:latent_v2:4",
    "selected_id": "a",
    "selected_interpretation": {
      "exclusions": [
        "No large upright porcupine tail",
        "No separate human or animal figure"
      ],
      "id": "a",
      "probability": 0.5,
      "scenario": "A complete side-profile hedgehog continues through the mask, showing a small pointed face and nose toward one side above the rounded mass of quills."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.08098384180924878,
    "valid_format": true,
    "word_count": 50
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40.json",
      "sha256": "34a965e6758791b0728e83662d39700e7c9c371203c36a92f95d7afdf15cce40"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
      "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:36:47.007815+00:00",
      "execution_provenance": {
        "path": "provenance/7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a.json",
        "sha256": "7f328023a77789448cda78bff67623e50b24ae78960246df757f4e5392167b7a"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.raw_04.1390206.1789925807007789067.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea100/.inpainted_04.1390206.1789925807007789067.png"
      },
      "finished_utc": "2026-09-20T17:37:28.415499+00:00",
      "elapsed_seconds": 41.32298755273223
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:36:47.007815+00:00",
    "finished_utc": "2026-09-20T17:37:28.415499+00:00",
    "elapsed_seconds": 41.32298755273223
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/raw_04.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea100/inpainted_04.png",
  "raw_pixel_sha256": "79042adaa135082b9218c44ea24309b3cf1862e25cccba827201a17596c2c2ab",
  "output_pixel_sha256": "aac60e4d44ea4cc07d257b393072be75f91c14f77fa62f161f8e510ed6f77a8f",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "bd8f24fa2b0234a43eae96798dd851478b74f3df07533a89271e7a69ba23b8da",
  "output_sha256": "b77c52c35ec6bfab5c9d56caa45dc5666f587b110786b92280c1befab23bafb4"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask50/inpainted_00.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
    "sample_index": 0,
    "case_sha256": "0fb79caabb144d39982379db18a56ad947e9aa044222c6351dbb2951a45c1842",
    "menu_sha256": "a78cdefaa5d6898804b7e79abe3eb69a4f368efbef766d78427f7c4ea23d8704",
    "draw_sha256": "9518d3540844a2b2bc8ac457ed043bc1109e23ed18bb7a1216c07e14dfd03f6f",
    "prompt": "A black-and-cream ink hedgehog head and upper torso occupy the gap, with one dark eye, a pointed right-facing snout, and dense tapered quills radiating into surrounding spiny contours. Rough concrete texture shows between the ink forms. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "head_face",
    "seed": 240451193433112132,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "68a717c120b3ed49f47862ea2fff06a58d081a3d6355954c61023777e1b008df",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
  "sample_index": 0,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_50",
  "mask_percent": 50,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png": "c842e9ad5c22d807fae3f669027595fd7384449be6a4cedd051902056c227dab",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png": "ea879dfddc6b935572e6a8d01503a3319e070f27ae9aafcc0c5a36cda6a065de",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "A black-and-cream ink hedgehog head and upper torso occupy the gap, with one dark eye, a pointed right-facing snout, and dense tapered quills radiating into surrounding spiny contours. Rough concrete texture shows between the ink forms. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "head_face",
  "seed": 240451193433112132,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 543,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea50/sample/0",
    "api_request_sha256": "1034570fc33f6b53d0c8acf06551b3034fadff3616195696e50733e47acf0d4a",
    "api_response_id": "resp_0d8639c73eede09c016aaff6053abc87d19f359ee5fc03d484",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:0",
    "draw_uniform": 0.670982219494268,
    "format_errors": [],
    "generation_seed": 240451193433112132,
    "inpainting_prompt": "A black-and-cream ink hedgehog head and upper torso occupy the gap, with one dark eye, a pointed right-facing snout, and dense tapered quills radiating into surrounding spiny contours. Rough concrete texture shows between the ink forms. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "Visible dense black-and-cream quills, rounded body contours, and the right-side facial outline support a matching hedgehog head and torso.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the black-and-cream ink illustration and preserve the rough concrete background texture.",
        "Dense tapered quills should align with the visible spiny contours above, below, and beside the mask.",
        "The animal’s silhouette and line density should connect smoothly to the visible rounded body and facial contour at right."
      ],
      "exclusions": [
        "No large separate human-like figure",
        "No realistic photographic fur"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        97,
        60,
        357,
        320
      ],
      "mask_rectangles": [
        {
          "bottom": 320,
          "left": 97,
          "right": 357,
          "top": 60
        }
      ],
      "scenario": "The gap contains the animal’s head and upper torso, including a small dark eye, a pointed snout or nose toward the right, and quills radiating around the head in the same ink style."
    },
    "normalization": 1.0,
    "prompt_sha256": "1b6686d5e8466d24413d553c3a1fb752ce4231a6e13a6d1a52b16994d5617ecc",
    "response_model": "gpt-5.6-luna",
    "sample_index": 0,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:0",
    "selected_id": "head_face",
    "selected_interpretation": {
      "exclusions": [
        "No large separate human-like figure",
        "No realistic photographic fur"
      ],
      "id": "head_face",
      "probability": 0.3,
      "scenario": "The gap contains the animal’s head and upper torso, including a small dark eye, a pointed snout or nose toward the right, and quills radiating around the head in the same ink style."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.670982219494268,
    "valid_format": true,
    "word_count": 53
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd.json",
      "sha256": "5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
      "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:30:33.272417+00:00",
      "execution_provenance": {
        "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
        "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.raw_00.1390205.1789925433272391955.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.inpainted_00.1390205.1789925433272391955.png"
      },
      "finished_utc": "2026-09-20T17:31:15.685743+00:00",
      "elapsed_seconds": 42.37320419866592
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:30:33.272417+00:00",
    "finished_utc": "2026-09-20T17:31:15.685743+00:00",
    "elapsed_seconds": 42.37320419866592
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/raw_00.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/inpainted_00.png",
  "raw_pixel_sha256": "cb3ba79976c99b656879bf5dd0a624d5d6e6ee724f8c6fadf5257a16930838b5",
  "output_pixel_sha256": "16d30fc7581ad94c2217487e1730c0640db229f2715005e27e6a9b49c516ad72",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "892b58ffa327197d97861d625213edd489f40ed78016753dee4e3dbf085ecc6e",
  "output_sha256": "c5ca576c22a33bdd6663459d4f5b64a2695689d72b0af32e4f9ee1cf6ec76238"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask50/inpainted_01.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
    "sample_index": 1,
    "case_sha256": "0fb79caabb144d39982379db18a56ad947e9aa044222c6351dbb2951a45c1842",
    "menu_sha256": "a78cdefaa5d6898804b7e79abe3eb69a4f368efbef766d78427f7c4ea23d8704",
    "draw_sha256": "32aa8f65278adee34e2839d3fd098771344bea7ab4eb124a0d439bd3f851ff30",
    "prompt": "Black-and-cream ink head and upper torso with one small dark eye, a pointed snout facing right, and dense tapered quills radiating into the visible rounded body and facial contours over rough concrete texture. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "head_face",
    "seed": 7665173541233336805,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "336044cd0ed7e2c161bf6429b18fcebca656b7e51a27b9800574423ade024f4b",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
  "sample_index": 1,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_50",
  "mask_percent": 50,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png": "c842e9ad5c22d807fae3f669027595fd7384449be6a4cedd051902056c227dab",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png": "ea879dfddc6b935572e6a8d01503a3319e070f27ae9aafcc0c5a36cda6a065de",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "Black-and-cream ink head and upper torso with one small dark eye, a pointed snout facing right, and dense tapered quills radiating into the visible rounded body and facial contours over rough concrete texture. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "head_face",
  "seed": 7665173541233336805,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 588,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea50/sample/1",
    "api_request_sha256": "1034570fc33f6b53d0c8acf06551b3034fadff3616195696e50733e47acf0d4a",
    "api_response_id": "resp_003ba43367838341016aaff60d1cf887d1b532690a385bf961",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:1",
    "draw_uniform": 0.8015094124567155,
    "format_errors": [],
    "generation_seed": 7665173541233336805,
    "inpainting_prompt": "Black-and-cream ink head and upper torso with one small dark eye, a pointed snout facing right, and dense tapered quills radiating into the visible rounded body and facial contours over rough concrete texture. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "Visible dense spiny contours and cream-black linework indicate the missing hedgehog-like head and upper torso.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the black-and-cream ink illustration and preserve the rough concrete background texture.",
        "Dense tapered quills should align with the visible spiny contours above, below, and beside the mask.",
        "The animal’s silhouette and line density should connect smoothly to the visible rounded body and facial contour at right."
      ],
      "exclusions": [
        "No large separate human-like figure",
        "No realistic photographic fur"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        97,
        60,
        357,
        320
      ],
      "mask_rectangles": [
        {
          "bottom": 320,
          "left": 97,
          "right": 357,
          "top": 60
        }
      ],
      "scenario": "The gap contains the animal’s head and upper torso, including a small dark eye, a pointed snout or nose toward the right, and quills radiating around the head in the same ink style."
    },
    "normalization": 1.0,
    "prompt_sha256": "a314e55f3c0d0d6bcb853140d5c5a5e3c8ab9f59f3654c0022424c82be66998d",
    "response_model": "gpt-5.6-luna",
    "sample_index": 1,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:1",
    "selected_id": "head_face",
    "selected_interpretation": {
      "exclusions": [
        "No large separate human-like figure",
        "No realistic photographic fur"
      ],
      "id": "head_face",
      "probability": 0.3,
      "scenario": "The gap contains the animal’s head and upper torso, including a small dark eye, a pointed snout or nose toward the right, and quills radiating around the head in the same ink style."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.8015094124567155,
    "valid_format": true,
    "word_count": 50
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd.json",
      "sha256": "5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
      "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:31:16.355172+00:00",
      "execution_provenance": {
        "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
        "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.raw_01.1390205.1789925476355152114.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.inpainted_01.1390205.1789925476355152114.png"
      },
      "finished_utc": "2026-09-20T17:31:58.689295+00:00",
      "elapsed_seconds": 42.300107090733945
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:31:16.355172+00:00",
    "finished_utc": "2026-09-20T17:31:58.689295+00:00",
    "elapsed_seconds": 42.300107090733945
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/raw_01.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/inpainted_01.png",
  "raw_pixel_sha256": "2c1d941185c5eab6b0f9af18f72161a341f973e2cebc4586188ecd751883062f",
  "output_pixel_sha256": "d6a2bc7124957ecf49fc7e7d80d3d1a5d1397e1a6949a40ba299198e96f8b4e0",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "c6c485178983dd4d8eaf0c94fadd4fa9982e222c494e783de522c1d52acdb5fa",
  "output_sha256": "a538ac12508ed17754d460f7cf5de48d79b8fa1123761ff037fb6016013f169a"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask50/inpainted_02.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
    "sample_index": 2,
    "case_sha256": "0fb79caabb144d39982379db18a56ad947e9aa044222c6351dbb2951a45c1842",
    "menu_sha256": "a78cdefaa5d6898804b7e79abe3eb69a4f368efbef766d78427f7c4ea23d8704",
    "draw_sha256": "28abe08adc374f2ba33a5a0eee46841ce306d3d4a800ac139bba4c6ae7af3505",
    "prompt": "Broad central torso of the ink-drawn animal, densely packed with overlapping black tapered quills and narrow cream gaps, rounded into the surrounding spiny silhouette beside the facial contour. Rough concrete texture remains visible around the black-and-cream artwork. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "quill_body",
    "seed": 5859047300028908612,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "d8f4c69bb0daa3be5ebe4c81caac8b5066c0ae5f144050e0f8f57860238bae48",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
  "sample_index": 2,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_50",
  "mask_percent": 50,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png": "c842e9ad5c22d807fae3f669027595fd7384449be6a4cedd051902056c227dab",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png": "ea879dfddc6b935572e6a8d01503a3319e070f27ae9aafcc0c5a36cda6a065de",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "Broad central torso of the ink-drawn animal, densely packed with overlapping black tapered quills and narrow cream gaps, rounded into the surrounding spiny silhouette beside the facial contour. Rough concrete texture remains visible around the black-and-cream artwork. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "quill_body",
  "seed": 5859047300028908612,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 612,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea50/sample/2",
    "api_request_sha256": "ecee4c372970070514147b9346b082c4ec5789a443baa8f6aa40aed9de408036",
    "api_response_id": "resp_021f92e80baa1d91016aaff637235c87d1bf67150770df06a3",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:2",
    "draw_uniform": 0.2648566732714941,
    "format_errors": [],
    "generation_seed": 5859047300028908612,
    "inpainting_prompt": "Broad central torso of the ink-drawn animal, densely packed with overlapping black tapered quills and narrow cream gaps, rounded into the surrounding spiny silhouette beside the facial contour. Rough concrete texture remains visible around the black-and-cream artwork. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "Visible spiny contours and dense black-and-cream linework identify the missing region as the animal’s quilled central torso.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the black-and-cream ink illustration and preserve the rough concrete background texture.",
        "Dense tapered quills should align with the visible spiny contours above, below, and beside the mask.",
        "The animal’s silhouette and line density should connect smoothly to the visible rounded body and facial contour at right."
      ],
      "exclusions": [
        "No prominent face or large facial features",
        "No exposed smooth belly dominating the region"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        97,
        60,
        357,
        320
      ],
      "mask_rectangles": [
        {
          "bottom": 320,
          "left": 97,
          "right": 357,
          "top": 60
        }
      ],
      "scenario": "The gap contains the animal’s broad central torso, densely filled with overlapping black tapered quills and cream gaps, continuing the rounded body seen below and around the sides."
    },
    "normalization": 1.0,
    "prompt_sha256": "92ba8ccbf3dd944dd348ddc447a160431c3d5358313eade774fd979c048ac175",
    "response_model": "gpt-5.6-luna",
    "sample_index": 2,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:2",
    "selected_id": "quill_body",
    "selected_interpretation": {
      "exclusions": [
        "No prominent face or large facial features",
        "No exposed smooth belly dominating the region"
      ],
      "id": "quill_body",
      "probability": 0.55,
      "scenario": "The gap contains the animal’s broad central torso, densely filled with overlapping black tapered quills and cream gaps, continuing the rounded body seen below and around the sides."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.2648566732714941,
    "valid_format": true,
    "word_count": 54
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd.json",
      "sha256": "5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
      "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:31:59.324979+00:00",
      "execution_provenance": {
        "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
        "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.raw_02.1390205.1789925519324952920.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.inpainted_02.1390205.1789925519324952920.png"
      },
      "finished_utc": "2026-09-20T17:32:40.689873+00:00",
      "elapsed_seconds": 41.328945812769234
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:31:59.324979+00:00",
    "finished_utc": "2026-09-20T17:32:40.689873+00:00",
    "elapsed_seconds": 41.328945812769234
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/raw_02.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/inpainted_02.png",
  "raw_pixel_sha256": "54556a1eb2cdeaa45360295d30565c96f442cf7ab2f663916633d81c50d80333",
  "output_pixel_sha256": "9c40820af3fb68993a2ed340afdb2ea4aa828c7cafa2d938f5e439c203039b8e",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "8e75e8a13cbc7fd01396d554855b09f4e20b33406fcf31d007d2a347fbe64d15",
  "output_sha256": "929ab89dc0bfffd4e1adf2a9f8a94308fed8c9b5950671f6db595c18c7cebbb1"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask50/inpainted_03.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
    "sample_index": 3,
    "case_sha256": "0fb79caabb144d39982379db18a56ad947e9aa044222c6351dbb2951a45c1842",
    "menu_sha256": "a78cdefaa5d6898804b7e79abe3eb69a4f368efbef766d78427f7c4ea23d8704",
    "draw_sha256": "27c63e786467ae54bb5d4a5a61fc9fdb5fd50221cfbf10a4d236c03e3c810a45",
    "prompt": "A black-and-cream ink head and upper torso with one small dark eye, pointed right-facing snout, and dense tapered quills joining the visible rounded spiny body over rough concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "head_face",
    "seed": 1707903287477310863,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "4407189e24182192ca284babfba809e8ae1a9591d5c5d4cd78190129495d68ff",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
  "sample_index": 3,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_50",
  "mask_percent": 50,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png": "c842e9ad5c22d807fae3f669027595fd7384449be6a4cedd051902056c227dab",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png": "ea879dfddc6b935572e6a8d01503a3319e070f27ae9aafcc0c5a36cda6a065de",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "A black-and-cream ink head and upper torso with one small dark eye, pointed right-facing snout, and dense tapered quills joining the visible rounded spiny body over rough concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "head_face",
  "seed": 1707903287477310863,
  "interpretation_draw": {
    "acceptance": "automatic",
    "advisories": [],
    "api_attempt_id": 714,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea50/sample/3",
    "api_request_sha256": "1034570fc33f6b53d0c8acf06551b3034fadff3616195696e50733e47acf0d4a",
    "api_response_id": "resp_066cd6a25fc11ea8016aaff65c44b087d1baf3757199cb77bc",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": true,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:3",
    "draw_uniform": 0.7909763728612278,
    "format_errors": [],
    "generation_seed": 1707903287477310863,
    "inpainting_prompt": "A black-and-cream ink head and upper torso with one small dark eye, pointed right-facing snout, and dense tapered quills joining the visible rounded spiny body over rough concrete. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "Visible dense black-and-cream quills and the rounded spiny silhouette support a continuous ink-drawn animal with the specified head and torso.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the black-and-cream ink illustration and preserve the rough concrete background texture.",
        "Dense tapered quills should align with the visible spiny contours above, below, and beside the mask.",
        "The animal’s silhouette and line density should connect smoothly to the visible rounded body and facial contour at right."
      ],
      "exclusions": [
        "No large separate human-like figure",
        "No realistic photographic fur"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        97,
        60,
        357,
        320
      ],
      "mask_rectangles": [
        {
          "bottom": 320,
          "left": 97,
          "right": 357,
          "top": 60
        }
      ],
      "scenario": "The gap contains the animal’s head and upper torso, including a small dark eye, a pointed snout or nose toward the right, and quills radiating around the head in the same ink style."
    },
    "normalization": 1.0,
    "prompt_sha256": "e02abacba8050e8c0373fb1ee9ad642c8b798ace7d2fc126e9c580e09721a350",
    "response_model": "gpt-5.6-luna",
    "sample_index": 3,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:3",
    "selected_id": "head_face",
    "selected_interpretation": {
      "exclusions": [
        "No large separate human-like figure",
        "No realistic photographic fur"
      ],
      "id": "head_face",
      "probability": 0.3,
      "scenario": "The gap contains the animal’s head and upper torso, including a small dark eye, a pointed snout or nose toward the right, and quills radiating around the head in the same ink style."
    },
    "semantic_errors": [],
    "status": "completed",
    "uniform_draw": 0.7909763728612278,
    "valid_format": true,
    "word_count": 45
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd.json",
      "sha256": "5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
      "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:32:41.216994+00:00",
      "execution_provenance": {
        "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
        "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.raw_03.1390205.1789925561216973539.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.inpainted_03.1390205.1789925561216973539.png"
      },
      "finished_utc": "2026-09-20T17:33:22.293366+00:00",
      "elapsed_seconds": 40.98459400050342
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:32:41.216994+00:00",
    "finished_utc": "2026-09-20T17:33:22.293366+00:00",
    "elapsed_seconds": 40.98459400050342
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/raw_03.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/inpainted_03.png",
  "raw_pixel_sha256": "9dea91ab125b84cfb0ef6e1770b6666929773b0478c3c18d2783dc3e3aa87885",
  "output_pixel_sha256": "351965ec03f03de3cc0aa0b2074ea164894f9afac38bc0d306efe5d47e547bd6",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "bec5c8b6db9b090c01a2d495d410e3c056af8d3f207b4d568d690fac8bafbda8",
  "output_sha256": "bf49302698e450ca5096d27488d106cde130dd8259d61466215b799e8051b72d"
}


==> figures/image_domain_inpainting/ood_00033_meanarea_20260920/mask50/inpainted_04.json <==
{
  "schema_version": "klein-eval-output-v1",
  "identity": {
    "schema_version": "klein-eval-output-v1",
    "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
    "sample_index": 4,
    "case_sha256": "0fb79caabb144d39982379db18a56ad947e9aa044222c6351dbb2951a45c1842",
    "menu_sha256": "a78cdefaa5d6898804b7e79abe3eb69a4f368efbef766d78427f7c4ea23d8704",
    "draw_sha256": "7f7060008955f1f05743e09dc47048b36795449c66c5d6195d1aa2707dcd20f4",
    "prompt": "Broad central torso of the ink-drawn animal, packed with three overlapping layers of black tapered quills separated by narrow cream gaps, joining the rounded spiny body at every edge against rough concrete without facial features or smooth belly. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "selected_id": "quill_body",
    "seed": 4595163387572735251,
    "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
    "model_revision": "32773329fbe7e81a90ef971740e8ba4b0364ecf3",
    "model_files_sha256": "80e2237d9173547d5077ff9bbf4eb6c2b7a1bd2825cdce1659849ecaf517115d",
    "settings": {
      "backend_variant": "flux2-klein-base-9b-native-mask-latent-blending-v1",
      "model_id": "black-forest-labs/FLUX.2-klein-base-9B",
      "pipeline": "Flux2KleinInpaintPipeline",
      "mask_mechanism": "mask-aware latent blending; not a Fill-trained architecture",
      "device": "cuda",
      "dtype": "bfloat16",
      "enable_cpu_offload": true,
      "is_distilled": false,
      "height": 512,
      "width": 512,
      "num_inference_steps": 50,
      "guidance_scale": 4.0,
      "strength": 1.0,
      "max_sequence_length": 512,
      "batch_size": 1,
      "num_restorations": 5,
      "caption_upsampling": false,
      "image_reference": null,
      "padding_mask_crop": null,
      "generator_device": "cpu",
      "output_type": "pil",
      "output_policy": "save raw pipeline output and exact binary-mask RGB composite"
    },
    "implementation_sha256": {
      "worker.py": "ef4fce131bf7240a6b8060761729d670a8defc8ff773539f93299035b8e8b98d",
      "flux2.py": "3db33c9ce22750a2830cd2b63623adc6f23149fc1873ca3f433fef89e0efa8f4",
      "flux.py": "166d0c0df2d880329d9b4abbd394618fc34c3dc0587a5dbf388f0bcac277a52f",
      "bbox_klein_worker.py": "de1c88a8e0e100496d2f2c33266908d4d73b50debf10b213eb138a17fd6e844a"
    }
  },
  "identity_sha256": "6981a981053881cf5a3e83e8d608c4f0fd8f3d52207ef37cc632d2136685d4fe",
  "status": "completed",
  "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
  "sample_index": 4,
  "dataset": "imagenet-r",
  "sample_id": "imagenet_r_00033",
  "condition": "meanarea_50",
  "mask_percent": 50,
  "source_path": "assets/imagenet-r/images/imagenet_r_00033/source.png",
  "masked_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png",
  "mask_path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png",
  "asset_sha256": {
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/mask.png": "c842e9ad5c22d807fae3f669027595fd7384449be6a4cedd051902056c227dab",
    "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png": "ea879dfddc6b935572e6a8d01503a3319e070f27ae9aafcc0c5a36cda6a065de",
    "assets/imagenet-r/images/imagenet_r_00033/source.png": "3a4c309b1726fd83745440735c10c0317e4abde00e6227a420b348db75144028"
  },
  "prompt": "Broad central torso of the ink-drawn animal, packed with three overlapping layers of black tapered quills separated by narrow cream gaps, joining the rounded spiny body at every edge against rough concrete without facial features or smooth belly. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
  "selected_id": "quill_body",
  "seed": 4595163387572735251,
  "interpretation_draw": {
    "acceptance": "explicit_review",
    "advisories": [],
    "api_attempt_id": 728,
    "api_call_id": "52e982fc02457afc41038f42cfec38f130c000f908bbd0634ef4c89a8195fd59/imagenet_r_imagenet_r_00033_meanarea50/sample/4",
    "api_request_sha256": "ecee4c372970070514147b9346b082c4ec5789a443baa8f6aa40aed9de408036",
    "api_response_id": "resp_0356cf176a6abef4016aaff673852487d1ab2edf1c07779ae8",
    "api_run_id": 3,
    "api_run_provenance": {
      "path": "provenance/prompt_execution_7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441.json",
      "sha256": "7a56251b551296e03d26c7080fd1f76bd50232953dc8c2338f58d9c2d7143441"
    },
    "automatic_valid_format": false,
    "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:4",
    "draw_uniform": 0.4646310791785999,
    "format_errors": [],
    "generation_seed": 4595163387572735251,
    "inpainting_prompt": "Broad central torso of the ink-drawn animal, packed with three overlapping layers of black tapered quills separated by narrow cream gaps, joining the rounded spiny body at every edge against rough concrete without facial features or smooth belly. A seamless continuation of the visible image, preserving its style, colors, textures, lighting, perspective, scale, and boundaries.",
    "justification": "The visible illustration shows a rounded animal body densely covered in black quills with cream gaps against rough concrete.",
    "model_visible_render_payload": {
      "constraints": [
        "Continue the black-and-cream ink illustration and preserve the rough concrete background texture.",
        "Dense tapered quills should align with the visible spiny contours above, below, and beside the mask.",
        "The animal’s silhouette and line density should connect smoothly to the visible rounded body and facial contour at right."
      ],
      "exclusions": [
        "No prominent face or large facial features",
        "No exposed smooth belly dominating the region"
      ],
      "image_size": [
        512,
        512
      ],
      "mask_box": [
        97,
        60,
        357,
        320
      ],
      "mask_rectangles": [
        {
          "bottom": 320,
          "left": 97,
          "right": 357,
          "top": 60
        }
      ],
      "scenario": "The gap contains the animal’s broad central torso, densely filled with overlapping black tapered quills and cream gaps, continuing the rounded body seen below and around the sides."
    },
    "normalization": 1.0,
    "prompt_sha256": "0efd3e5b9905cfc576d6fe54e7caa5518651a67dc4523d1b680ef9394270097f",
    "response_model": "gpt-5.6-luna",
    "review_acceptance": {
      "case_id": "imagenet_r_imagenet_r_00033_meanarea50",
      "checkpoint_sha256": "a00c9550e357547321955b41e49dbc222e9c9ccc6a8ef73037108638b70bc6db",
      "prompt_sha256": "0efd3e5b9905cfc576d6fe54e7caa5518651a67dc4523d1b680ef9394270097f",
      "provenance_reference": {
        "path": "provenance/prompt_review_f7a970774b13853f27de12f9551bfa09cc272fe5e4c75f005abf3c571cf889ad.json",
        "sha256": "f7a970774b13853f27de12f9551bfa09cc272fe5e4c75f005abf3c571cf889ad"
      },
      "reason": "The selected quilled torso is definite; both face and smooth-belly content are excluded by without.",
      "sample_index": 4,
      "state_verification": {
        "case_sha256": "d282d04c71d0665395c4f278bd1cdb98b77b5b1feddd8f15f7681cd57f100383",
        "fixed_state": {
          "draw_seed": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:4",
          "draw_uniform": 0.4646310791785999,
          "generation_seed": 4595163387572735251,
          "normalization": 1.0,
          "sample_index": 4,
          "sampling": "categorical with replacement",
          "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:4",
          "selected_id": "quill_body",
          "selected_interpretation": {
            "exclusions": [
              "No prominent face or large facial features",
              "No exposed smooth belly dominating the region"
            ],
            "id": "quill_body",
            "probability": 0.55,
            "scenario": "The gap contains the animal’s broad central torso, densely filled with overlapping black tapered quills and cream gaps, continuing the rounded body seen below and around the sides."
          },
          "uniform_draw": 0.4646310791785999
        },
        "masked_image": {
          "path": "assets/imagenet-r/images/imagenet_r_00033/meanarea_50/masked.png",
          "sha256": "ea879dfddc6b935572e6a8d01503a3319e070f27ae9aafcc0c5a36cda6a065de"
        },
        "menu_sha256": "5010b19ccf391d5ee60aa6e7ba535be7bd868dc2ee02da90d04291ee26b2b73c"
      }
    },
    "sample_index": 4,
    "sampling": "categorical with replacement",
    "seed_text": "20260911:imagenet_r_imagenet_r_00033_meanarea50:latent_v2:4",
    "selected_id": "quill_body",
    "selected_interpretation": {
      "exclusions": [
        "No prominent face or large facial features",
        "No exposed smooth belly dominating the region"
      ],
      "id": "quill_body",
      "probability": 0.55,
      "scenario": "The gap contains the animal’s broad central torso, densely filled with overlapping black tapered quills and cream gaps, continuing the rounded body seen below and around the sides."
    },
    "semantic_errors": [
      "Description contains alternatives or hedging requiring review"
    ],
    "status": "completed",
    "uniform_draw": 0.4646310791785999,
    "valid_format": true,
    "word_count": 55
  },
  "provenance_files": {
    "chunk": {
      "path": "provenance/5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd.json",
      "sha256": "5855347a8c83c3e03c2fa4f5b49ed92ba31327de9f1f2716ca47f2e47f46c8dd"
    },
    "model": {
      "path": "provenance/ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0.json",
      "sha256": "ac786311b39b161e1755863278513500c223da023815cc0ed0d7728166e622c0"
    },
    "execution": {
      "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
      "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
    }
  },
  "attempts": [
    {
      "status": "completed",
      "started_utc": "2026-09-20T17:33:22.874334+00:00",
      "execution_provenance": {
        "path": "provenance/7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d.json",
        "sha256": "7bb8a5f3ea74ee946e1c8f07beba143942387ad0b9563f815b174a9f5062a18d"
      },
      "temporary_paths": {
        "raw": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.raw_04.1390205.1789925602874304791.png",
        "composite": "restorations/imagenet_r_imagenet_r_00033_meanarea50/.inpainted_04.1390205.1789925602874304791.png"
      },
      "finished_utc": "2026-09-20T17:34:04.748073+00:00",
      "elapsed_seconds": 41.83841604273766
    }
  ],
  "mask_geometry": "mean-id-area-random-squares-v1",
  "timing": {
    "started_utc": "2026-09-20T17:33:22.874334+00:00",
    "finished_utc": "2026-09-20T17:34:04.748073+00:00",
    "elapsed_seconds": 41.83841604273766
  },
  "raw_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/raw_04.png",
  "restored_path": "restorations/imagenet_r_imagenet_r_00033_meanarea50/inpainted_04.png",
  "raw_pixel_sha256": "94460a004046b60a26e17334f66409dddd0e5bde1f12305ad1fb3377c305c9ef",
  "output_pixel_sha256": "29992a811bb56f6c28f1ccb026f6e0bb8b25120b6302fca84b2fce7d2a74dc58",
  "validation": {
    "outside_mask_pixels_exact": true,
    "raw_to_composite_pixels_exact": true
  },
  "raw_output_sha256": "67cbea439ffa304ec03420f567f900cf29a3dd573c95b56e63e09b8eeb3142ed",
  "output_sha256": "f8f4c4a4fb12d07a32468f94f5fc2bcfa504cf1df2f8dc197375f996c50dbab7"
}

